The elastic ray transform

We introduce and study a new family of tensor tomography problems. At rank 2 it corresponds to linearization of travel time of elastic waves, measured for all polarizations. We provide a kernel characterization for ranks up to 2. The kernels consist of potential tensors, but in an unusual sense: the associated differential operators have degree 2 instead of the familiar 1. The proofs are based on Fourier analysis, Helmholtz decompositions, and cohomology.

==> readme.txt <==
Instructions for running computations

The software needed to run our code is Maxima, a computer algebra system freely available at

https://wxmaxima-developers.github.io/wxmaxima/download.html

The wxMaxima installation includes both Maxima (the computational core) and wxMaxima (the graphic user interface). Our single code file "elastic-ray-transform.wxm" can be opened with wxMaxima.

The calculations may be evaluated all in one go by choosing "Cell" -> "Evaluate All Cells". On our older and newer machines this took about 1 and 5 minutes, respectively, in 2025.

For technical support with the file, please contact authors Ilmavirta or Kykkänen.

